The Impact of Uniform Inputs on Activation Sparsity and Energy-Latency Attacks in Computer Vision

Resource efficiency plays an important role for machine learning nowadays. The energy and decision latency are two critical aspects to ensure a sustainable and practical application. Unfortunately, the energy consumption and decision latency are not robust against adversaries. Researchers have recently demonstrated that attackers can compute and submit so-called sponge examples at inference time to increase the energy consumption and decision latency of neural networks. In computer vision, the proposed strategy crafts inputs with less activation sparsity which could otherwise be used to accelerate the computation. In this paper, we analyze the mechanism how these energy-latency attacks reduce activation sparsity. In particular, we find that input uniformity is a key enabler. A uniform image, that is, an image with mostly flat, uniformly colored surfaces, triggers more activations due to a specific interplay of convolution, batch normalization, and ReLU activation. Based on these insights, we propose two new simple, yet effective strategies for crafting sponge examples: sampling images from a probability distribution and identifying dense, yet inconspicuous inputs in natural datasets. We empirically examine our findings in a comprehensive evaluation with multiple image classification models and show that our attack achieves the same sparsity effect as prior sponge-example methods, but at a fraction of computation effort. We also show that our sponge examples transfer between different neural networks. Finally, we discuss applications of our findings for the good by improving efficiency by increasing sparsity.

==> images/std_mean_influence/data/mean_influence_DenseNet121.csv <==
model_name,mean,post_relu_activation_density_ratio
DenseNet121,0.0,0.56895316
DenseNet121,0.01,0.5683519
DenseNet121,0.02,0.5679199
DenseNet121,0.03,0.5683167
DenseNet121,0.04,0.5689837
DenseNet121,0.05,0.5695457
DenseNet121,0.06,0.57012236
DenseNet121,0.07,0.5707851
DenseNet121,0.08,0.57157314
DenseNet121,0.09,0.572316
DenseNet121,0.1,0.57293755
DenseNet121,0.11,0.5734268
DenseNet121,0.12,0.57426715
DenseNet121,0.13,0.5749029
DenseNet121,0.14,0.57551885
DenseNet121,0.15,0.5759435
DenseNet121,0.16,0.57618463
DenseNet121,0.17,0.5765126
DenseNet121,0.18,0.5765571
DenseNet121,0.19,0.5767925
DenseNet121,0.2,0.57691336
DenseNet121,0.21,0.5770498
DenseNet121,0.22,0.5772738
DenseNet121,0.23,0.5774751
DenseNet121,0.24,0.57761467
DenseNet121,0.25,0.5777369
DenseNet121,0.26,0.5779047
DenseNet121,0.27,0.578075
DenseNet121,0.28,0.57813895
DenseNet121,0.29,0.5781639
DenseNet121,0.3,0.57816565
DenseNet121,0.31,0.57798016
DenseNet121,0.32,0.5774985
DenseNet121,0.33,0.5771811
DenseNet121,0.34,0.57706636
DenseNet121,0.35000000000000003,0.5768479
DenseNet121,0.36,0.57622004
DenseNet121,0.37,0.57496494
DenseNet121,0.38,0.5747721
DenseNet121,0.39,0.57472754
DenseNet121,0.4,0.5745165
DenseNet121,0.41000000000000003,0.5742758
DenseNet121,0.42,0.57395476
DenseNet121,0.43,0.5733951
DenseNet121,0.44,0.5730402
DenseNet121,0.45,0.57255816
DenseNet121,0.46,0.5720146
DenseNet121,0.47000000000000003,0.57129896
DenseNet121,0.48,0.5702774
DenseNet121,0.49,0.56941336
DenseNet121,0.5,0.5685055
DenseNet121,0.51,0.5676761
DenseNet121,0.52,0.5674589
DenseNet121,0.53,0.56629163
DenseNet121,0.54,0.5656945
DenseNet121,0.55,0.56511885
DenseNet121,0.56,0.56465524
DenseNet121,0.5700000000000001,0.5642267
DenseNet121,0.58,0.5637331
DenseNet121,0.59,0.5633276
DenseNet121,0.6,0.5631689
DenseNet121,0.61,0.5627967
DenseNet121,0.62,0.5619464
DenseNet121,0.63,0.56153435
DenseNet121,0.64,0.56120646
DenseNet121,0.65,0.5606872
DenseNet121,0.66,0.5601638
DenseNet121,0.67,0.5598556
DenseNet121,0.68,0.55953485
DenseNet121,0.6900000000000001,0.5590869
DenseNet121,0.7000000000000001,0.5585919
DenseNet121,0.71,0.558056
DenseNet121,0.72,0.557479
DenseNet121,0.73,0.55710584
DenseNet121,0.74,0.5566026
DenseNet121,0.75,0.5561876
DenseNet121,0.76,0.55575514
DenseNet121,0.77,0.5551471
DenseNet121,0.78,0.55468094
DenseNet121,0.79,0.5541346
DenseNet121,0.8,0.55362433
DenseNet121,0.81,0.5532106
DenseNet121,0.8200000000000001,0.55272424
DenseNet121,0.8300000000000001,0.55218524
DenseNet121,0.84,0.5517528
DenseNet121,0.85,0.5512425
DenseNet121,0.86,0.5507998
DenseNet121,0.87,0.550473
DenseNet121,0.88,0.55000746
DenseNet121,0.89,0.54964143
DenseNet121,0.9,0.549177
DenseNet121,0.91,0.5487169
DenseNet121,0.92,0.5483346
DenseNet121,0.93,0.54796976
DenseNet121,0.9400000000000001,0.5474249
DenseNet121,0.9500000000000001,0.5468812
DenseNet121,0.96,0.5464294
DenseNet121,0.97,0.5460234
DenseNet121,0.98,0.54559755
DenseNet121,0.99,0.54550135
DenseNet121,1.0,0.54626346


==> images/std_mean_influence/data/mean_influence_DenseNet161.csv <==
model_name,mean,post_relu_activation_density_ratio
DenseNet161,0.0,0.46226415
DenseNet161,0.01,0.4581583
DenseNet161,0.02,0.45719627
DenseNet161,0.03,0.45743886
DenseNet161,0.04,0.45782557
DenseNet161,0.05,0.45814314
DenseNet161,0.06,0.45845997
DenseNet161,0.07,0.4587882
DenseNet161,0.08,0.45916298
DenseNet161,0.09,0.45946434
DenseNet161,0.1,0.45966643
DenseNet161,0.11,0.45977783
DenseNet161,0.12,0.46004817
DenseNet161,0.13,0.4602924
DenseNet161,0.14,0.46052703
DenseNet161,0.15,0.46064278
DenseNet161,0.16,0.46089843
DenseNet161,0.17,0.46098885
DenseNet161,0.18,0.46120697
DenseNet161,0.19,0.46135888
DenseNet161,0.2,0.46144536
DenseNet161,0.21,0.4616309
DenseNet161,0.22,0.4617803
DenseNet161,0.23,0.46195439
DenseNet161,0.24,0.4620996
DenseNet161,0.25,0.4621498
DenseNet161,0.26,0.4621355
DenseNet161,0.27,0.46214348
DenseNet161,0.28,0.46221474
DenseNet161,0.29,0.46217582
DenseNet161,0.3,0.46226588
DenseNet161,0.31,0.46224633
DenseNet161,0.32,0.46231526
DenseNet161,0.33,0.46229926
DenseNet161,0.34,0.46233806
DenseNet161,0.35000000000000003,0.46230638
DenseNet161,0.36,0.462212
DenseNet161,0.37,0.46218508
DenseNet161,0.38,0.4621395
DenseNet161,0.39,0.4618376
DenseNet161,0.4,0.46173787
DenseNet161,0.41000000000000003,0.4617673
DenseNet161,0.42,0.46199504
DenseNet161,0.43,0.46208337
DenseNet161,0.44,0.46214882
DenseNet161,0.45,0.4620845
DenseNet161,0.46,0.4615511
DenseNet161,0.47000000000000003,0.46143234
DenseNet161,0.48,0.4611668
DenseNet161,0.49,0.46076125
DenseNet161,0.5,0.46013466
DenseNet161,0.51,0.4596986
DenseNet161,0.52,0.45942438
DenseNet161,0.53,0.45909095
DenseNet161,0.54,0.4588198
DenseNet161,0.55,0.45840374
DenseNet161,0.56,0.45796627
DenseNet161,0.5700000000000001,0.45750943
DenseNet161,0.58,0.45719278
DenseNet161,0.59,0.45679933
DenseNet161,0.6,0.45648876
DenseNet161,0.61,0.45618182
DenseNet161,0.62,0.45590213
DenseNet161,0.63,0.45565537
DenseNet161,0.64,0.45548654
DenseNet161,0.65,0.4552309
DenseNet161,0.66,0.45491573
DenseNet161,0.67,0.45464477
DenseNet161,0.68,0.45432177
DenseNet161,0.6900000000000001,0.45399302
DenseNet161,0.7000000000000001,0.4536453
DenseNet161,0.71,0.45342988
DenseNet161,0.72,0.4531366
DenseNet161,0.73,0.45285657
DenseNet161,0.74,0.45274147
DenseNet161,0.75,0.45263645
DenseNet161,0.76,0.45230728
DenseNet161,0.77,0.45201433
DenseNet161,0.78,0.45172387
DenseNet161,0.79,0.45146883
DenseNet161,0.8,0.45121753
DenseNet161,0.81,0.45092887
DenseNet161,0.8200000000000001,0.45061448
DenseNet161,0.8300000000000001,0.4502805
DenseNet161,0.84,0.44989684
DenseNet161,0.85,0.4495551
DenseNet161,0.86,0.4492254
DenseNet161,0.87,0.44884977
DenseNet161,0.88,0.4484295
DenseNet161,0.89,0.44807568
DenseNet161,0.9,0.4477214
DenseNet161,0.91,0.44730145
DenseNet161,0.92,0.44693932
DenseNet161,0.93,0.4466239
DenseNet161,0.9400000000000001,0.4462229
DenseNet161,0.9500000000000001,0.44586778
DenseNet161,0.96,0.4455268
DenseNet161,0.97,0.44514686
DenseNet161,0.98,0.44483984
DenseNet161,0.99,0.4447531
DenseNet161,1.0,0.4459335


==> images/std_mean_influence/data/mean_influence_DenseNet201.csv <==
model_name,mean,post_relu_activation_density_ratio
DenseNet201,0.0,0.52383786
DenseNet201,0.01,0.5236898
DenseNet201,0.02,0.5236692
DenseNet201,0.03,0.5240837
DenseNet201,0.04,0.5246436
DenseNet201,0.05,0.5251399
DenseNet201,0.06,0.52557176
DenseNet201,0.07,0.5261012
DenseNet201,0.08,0.5266181
DenseNet201,0.09,0.5271605
DenseNet201,0.1,0.5275168
DenseNet201,0.11,0.5278219
DenseNet201,0.12,0.5281465
DenseNet201,0.13,0.5284968
DenseNet201,0.14,0.5285519
DenseNet201,0.15,0.5287612
DenseNet201,0.16,0.529275
DenseNet201,0.17,0.5293242
DenseNet201,0.18,0.52961946
DenseNet201,0.19,0.5297657
DenseNet201,0.2,0.52977866
DenseNet201,0.21,0.5298913
DenseNet201,0.22,0.5299063
DenseNet201,0.23,0.5299505
DenseNet201,0.24,0.53000283
DenseNet201,0.25,0.5300213
DenseNet201,0.26,0.5299926
DenseNet201,0.27,0.529984
DenseNet201,0.28,0.5301023
DenseNet201,0.29,0.530213
DenseNet201,0.3,0.5304283
DenseNet201,0.31,0.5302701
DenseNet201,0.32,0.5302851
DenseNet201,0.33,0.5301685
DenseNet201,0.34,0.53007394
DenseNet201,0.35000000000000003,0.5298119
DenseNet201,0.36,0.5296385
DenseNet201,0.37,0.5297412
DenseNet201,0.38,0.52968854
DenseNet201,0.39,0.52961737
DenseNet201,0.4,0.5295824
DenseNet201,0.41000000000000003,0.5294101
DenseNet201,0.42,0.528948
DenseNet201,0.43,0.5281382
DenseNet201,0.44,0.5278524
DenseNet201,0.45,0.52754503
DenseNet201,0.46,0.52738
DenseNet201,0.47000000000000003,0.5271561
DenseNet201,0.48,0.5265935
DenseNet201,0.49,0.5261772
DenseNet201,0.5,0.52584416
DenseNet201,0.51,0.5254873
DenseNet201,0.52,0.52531826
DenseNet201,0.53,0.5252385
DenseNet201,0.54,0.5252113
DenseNet201,0.55,0.5250245
DenseNet201,0.56,0.5247157
DenseNet201,0.5700000000000001,0.5243965
DenseNet201,0.58,0.5240234
DenseNet201,0.59,0.5236605
DenseNet201,0.6,0.5234013
DenseNet201,0.61,0.5230557
DenseNet201,0.62,0.5227343
DenseNet201,0.63,0.5224114
DenseNet201,0.64,0.52202904
DenseNet201,0.65,0.5216486
DenseNet201,0.66,0.5213171
DenseNet201,0.67,0.52113336
DenseNet201,0.68,0.520858
DenseNet201,0.6900000000000001,0.52050096
DenseNet201,0.7000000000000001,0.52032614
DenseNet201,0.71,0.52019304
DenseNet201,0.72,0.5199137
DenseNet201,0.73,0.5195557
DenseNet201,0.74,0.51929027
DenseNet201,0.75,0.5191166
DenseNet201,0.76,0.5188711
DenseNet201,0.77,0.51853245
DenseNet201,0.78,0.5183813
DenseNet201,0.79,0.5180822
DenseNet201,0.8,0.51784235
DenseNet201,0.81,0.5176034
DenseNet201,0.8200000000000001,0.5172717
DenseNet201,0.8300000000000001,0.51691467
DenseNet201,0.84,0.5167064
DenseNet201,0.85,0.5164166
DenseNet201,0.86,0.5162991
DenseNet201,0.87,0.5159561
DenseNet201,0.88,0.51586545
DenseNet201,0.89,0.51559633
DenseNet201,0.9,0.51524615
DenseNet201,0.91,0.5150708
DenseNet201,0.92,0.51489294
DenseNet201,0.93,0.51467633
DenseNet201,0.9400000000000001,0.5143207
DenseNet201,0.9500000000000001,0.5140695
DenseNet201,0.96,0.51382357
DenseNet201,0.97,0.5135095
DenseNet201,0.98,0.51331323
DenseNet201,0.99,0.51326936
DenseNet201,1.0,0.51365536


==> images/std_mean_influence/data/mean_influence_MobileNetV2.csv <==
model_name,mean,post_relu_activation_density_ratio
MobileNetV2,0.0,0.683852
MobileNetV2,0.01,0.67561555
MobileNetV2,0.02,0.6731982
MobileNetV2,0.03,0.67319953
MobileNetV2,0.04,0.67334986
MobileNetV2,0.05,0.67344636
MobileNetV2,0.06,0.673411
MobileNetV2,0.07,0.6731632
MobileNetV2,0.08,0.6727698
MobileNetV2,0.09,0.6722799
MobileNetV2,0.1,0.6717636
MobileNetV2,0.11,0.6712404
MobileNetV2,0.12,0.6708399
MobileNetV2,0.13,0.6703285
MobileNetV2,0.14,0.66890043
MobileNetV2,0.15,0.66716254
MobileNetV2,0.16,0.66597533
MobileNetV2,0.17,0.6656418
MobileNetV2,0.18,0.6654571
MobileNetV2,0.19,0.6652731
MobileNetV2,0.2,0.6651432
MobileNetV2,0.21,0.6649385
MobileNetV2,0.22,0.6647942
MobileNetV2,0.23,0.6646048
MobileNetV2,0.24,0.66450953
MobileNetV2,0.25,0.664374
MobileNetV2,0.26,0.6643175
MobileNetV2,0.27,0.66419107
MobileNetV2,0.28,0.66412085
MobileNetV2,0.29,0.6639924
MobileNetV2,0.3,0.6640296
MobileNetV2,0.31,0.6638627
MobileNetV2,0.32,0.6638216
MobileNetV2,0.33,0.6638412
MobileNetV2,0.34,0.66379464
MobileNetV2,0.35000000000000003,0.6637233
MobileNetV2,0.36,0.6636639
MobileNetV2,0.37,0.66364175
MobileNetV2,0.38,0.6635609
MobileNetV2,0.39,0.663508
MobileNetV2,0.4,0.6634786
MobileNetV2,0.41000000000000003,0.66334176
MobileNetV2,0.42,0.66320145
MobileNetV2,0.43,0.6630939
MobileNetV2,0.44,0.66298985
MobileNetV2,0.45,0.66288275
MobileNetV2,0.46,0.66269785
MobileNetV2,0.47000000000000003,0.6626304
MobileNetV2,0.48,0.66249937
MobileNetV2,0.49,0.6623536
MobileNetV2,0.5,0.6622216
MobileNetV2,0.51,0.6619887
MobileNetV2,0.52,0.66174567
MobileNetV2,0.53,0.6615525
MobileNetV2,0.54,0.66132295
MobileNetV2,0.55,0.66108596
MobileNetV2,0.56,0.66087186
MobileNetV2,0.5700000000000001,0.66063637
MobileNetV2,0.58,0.660403
MobileNetV2,0.59,0.66011393
MobileNetV2,0.6,0.6599206
MobileNetV2,0.61,0.65966463
MobileNetV2,0.62,0.6594197
MobileNetV2,0.63,0.65914637
MobileNetV2,0.64,0.6588914
MobileNetV2,0.65,0.658639
MobileNetV2,0.66,0.6583545
MobileNetV2,0.67,0.6581427
MobileNetV2,0.68,0.6578321
MobileNetV2,0.6900000000000001,0.657566
MobileNetV2,0.7000000000000001,0.65730554
MobileNetV2,0.71,0.6570167
MobileNetV2,0.72,0.6567393
MobileNetV2,0.73,0.6564627
MobileNetV2,0.74,0.65618074
MobileNetV2,0.75,0.6558931
MobileNetV2,0.76,0.6556952
MobileNetV2,0.77,0.6554766
MobileNetV2,0.78,0.65526015
MobileNetV2,0.79,0.65506905
MobileNetV2,0.8,0.65483266
MobileNetV2,0.81,0.6546339
MobileNetV2,0.8200000000000001,0.654426
MobileNetV2,0.8300000000000001,0.6542329
MobileNetV2,0.84,0.65400666
MobileNetV2,0.85,0.6538077
MobileNetV2,0.86,0.65348
MobileNetV2,0.87,0.6531032
MobileNetV2,0.88,0.6527165
MobileNetV2,0.89,0.6524209
MobileNetV2,0.9,0.65334314
MobileNetV2,0.91,0.6533224
MobileNetV2,0.92,0.6527996
MobileNetV2,0.93,0.6524127
MobileNetV2,0.9400000000000001,0.6520423
MobileNetV2,0.9500000000000001,0.651719
MobileNetV2,0.96,0.6513171
MobileNetV2,0.97,0.6509554
MobileNetV2,0.98,0.65059274
MobileNetV2,0.99,0.6507437
MobileNetV2,1.0,0.6525314


==> images/std_mean_influence/data/mean_influence_ResNet101.csv <==
model_name,mean,post_relu_activation_density_ratio
ResNet101,0.0,0.5801444
ResNet101,0.01,0.57142836
ResNet101,0.02,0.56982183
ResNet101,0.03,0.5696323
ResNet101,0.04,0.5693864
ResNet101,0.05,0.56872743
ResNet101,0.06,0.5686632
ResNet101,0.07,0.56852424
ResNet101,0.08,0.56821626
ResNet101,0.09,0.56767285
ResNet101,0.1,0.5672988
ResNet101,0.11,0.566361
ResNet101,0.12,0.5664194
ResNet101,0.13,0.5663886
ResNet101,0.14,0.5659768
ResNet101,0.15,0.56594145
ResNet101,0.16,0.5658301
ResNet101,0.17,0.5656544
ResNet101,0.18,0.56566113
ResNet101,0.19,0.5656321
ResNet101,0.2,0.5653294
ResNet101,0.21,0.56490403
ResNet101,0.22,0.5649269
ResNet101,0.23,0.56509393
ResNet101,0.24,0.5648762
ResNet101,0.25,0.5639727
ResNet101,0.26,0.56390667
ResNet101,0.27,0.563763
ResNet101,0.28,0.5638125
ResNet101,0.29,0.5637323
ResNet101,0.3,0.5639448
ResNet101,0.31,0.56393176
ResNet101,0.32,0.56403726
ResNet101,0.33,0.5639368
ResNet101,0.34,0.56394446
ResNet101,0.35000000000000003,0.5639278
ResNet101,0.36,0.56391156
ResNet101,0.37,0.5638798
ResNet101,0.38,0.56402594
ResNet101,0.39,0.56413937
ResNet101,0.4,0.5642276
ResNet101,0.41000000000000003,0.564311
ResNet101,0.42,0.5646375
ResNet101,0.43,0.5644912
ResNet101,0.44,0.56467044
ResNet101,0.45,0.56476957
ResNet101,0.46,0.56458145
ResNet101,0.47000000000000003,0.5644333
ResNet101,0.48,0.5641369
ResNet101,0.49,0.563842
ResNet101,0.5,0.56341094
ResNet101,0.51,0.5631741
ResNet101,0.52,0.56278443
ResNet101,0.53,0.5625118
ResNet101,0.54,0.5622594
ResNet101,0.55,0.5618949
ResNet101,0.56,0.56174165
ResNet101,0.5700000000000001,0.5615545
ResNet101,0.58,0.5612436
ResNet101,0.59,0.5610672
ResNet101,0.6,0.5608365
ResNet101,0.61,0.56063575
ResNet101,0.62,0.5603747
ResNet101,0.63,0.5600631
ResNet101,0.64,0.55992174
ResNet101,0.65,0.5596567
ResNet101,0.66,0.5592771
ResNet101,0.67,0.5591304
ResNet101,0.68,0.5588493
ResNet101,0.6900000000000001,0.5585617
ResNet101,0.7000000000000001,0.55832297
ResNet101,0.71,0.55803555
ResNet101,0.72,0.5578372
ResNet101,0.73,0.5577762
ResNet101,0.74,0.5574963
ResNet101,0.75,0.5571374
ResNet101,0.76,0.5568686
ResNet101,0.77,0.5567135
ResNet101,0.78,0.5564791
ResNet101,0.79,0.5562097
ResNet101,0.8,0.5560457
ResNet101,0.81,0.5557789
ResNet101,0.8200000000000001,0.55558103
ResNet101,0.8300000000000001,0.5553333
ResNet101,0.84,0.55521166
ResNet101,0.85,0.5549104
ResNet101,0.86,0.55483973
ResNet101,0.87,0.5547472
ResNet101,0.88,0.5551959
ResNet101,0.89,0.5560673
ResNet101,0.9,0.5562644
ResNet101,0.91,0.55618393
ResNet101,0.92,0.55623007
ResNet101,0.93,0.55620795
ResNet101,0.9400000000000001,0.5563567
ResNet101,0.9500000000000001,0.5561821
ResNet101,0.96,0.5559013
ResNet101,0.97,0.55561864
ResNet101,0.98,0.5556396
ResNet101,0.99,0.5559158
ResNet101,1.0,0.55849594


==> images/std_mean_influence/data/mean_influence_ResNet18.csv <==
model_name,mean,post_relu_activation_density_ratio
ResNet18,0.0,0.70504725
ResNet18,0.01,0.70718575
ResNet18,0.02,0.70754343
ResNet18,0.03,0.7083825
ResNet18,0.04,0.7090923
ResNet18,0.05,0.70981145
ResNet18,0.06,0.7104487
ResNet18,0.07,0.7099911
ResNet18,0.08,0.70888054
ResNet18,0.09,0.7088297
ResNet18,0.1,0.7086924
ResNet18,0.11,0.7087983
ResNet18,0.12,0.70917684
ResNet18,0.13,0.7045721
ResNet18,0.14,0.70459193
ResNet18,0.15,0.7040452
ResNet18,0.16,0.69859904
ResNet18,0.17,0.69850355
ResNet18,0.18,0.6981417
ResNet18,0.19,0.69720495
ResNet18,0.2,0.6971523
ResNet18,0.21,0.6962858
ResNet18,0.22,0.6921092
ResNet18,0.23,0.69161737
ResNet18,0.24,0.6907005
ResNet18,0.25,0.6850422
ResNet18,0.26,0.67989343
ResNet18,0.27,0.6786787
ResNet18,0.28,0.6784499
ResNet18,0.29,0.6783096
ResNet18,0.3,0.67827123
ResNet18,0.31,0.6782637
ResNet18,0.32,0.67818254
ResNet18,0.33,0.6773236
ResNet18,0.34,0.677103
ResNet18,0.35000000000000003,0.6766857
ResNet18,0.36,0.6733603
ResNet18,0.37,0.67120063
ResNet18,0.38,0.6713751
ResNet18,0.39,0.67163587
ResNet18,0.4,0.6717521
ResNet18,0.41000000000000003,0.6711674
ResNet18,0.42,0.67043066
ResNet18,0.43,0.6700989
ResNet18,0.44,0.6698099
ResNet18,0.45,0.66951007
ResNet18,0.46,0.66921365
ResNet18,0.47000000000000003,0.6681309
ResNet18,0.48,0.66529566
ResNet18,0.49,0.6632969
ResNet18,0.5,0.6628372
ResNet18,0.51,0.662547
ResNet18,0.52,0.66233367
ResNet18,0.53,0.6620698
ResNet18,0.54,0.6617887
ResNet18,0.55,0.66159666
ResNet18,0.56,0.66139823
ResNet18,0.5700000000000001,0.6612991
ResNet18,0.58,0.66160905
ResNet18,0.59,0.6622221
ResNet18,0.6,0.66213685
ResNet18,0.61,0.66198
ResNet18,0.62,0.6617562
ResNet18,0.63,0.6615925
ResNet18,0.64,0.661413
ResNet18,0.65,0.66120964
ResNet18,0.66,0.66096777
ResNet18,0.67,0.66086614
ResNet18,0.68,0.66065896
ResNet18,0.6900000000000001,0.66049415
ResNet18,0.7000000000000001,0.6603607
ResNet18,0.71,0.6617796
ResNet18,0.72,0.66503334
ResNet18,0.73,0.6648314
ResNet18,0.74,0.66462106
ResNet18,0.75,0.6644857
ResNet18,0.76,0.66435194
ResNet18,0.77,0.66420954
ResNet18,0.78,0.66413385
ResNet18,0.79,0.6640131
ResNet18,0.8,0.6638548
ResNet18,0.81,0.66537476
ResNet18,0.8200000000000001,0.66869324
ResNet18,0.8300000000000001,0.66862357
ResNet18,0.84,0.66845465
ResNet18,0.85,0.66815764
ResNet18,0.86,0.67245674
ResNet18,0.87,0.67266387
ResNet18,0.88,0.6723429
ResNet18,0.89,0.67200816
ResNet18,0.9,0.6716385
ResNet18,0.91,0.6723575
ResNet18,0.92,0.6722786
ResNet18,0.93,0.67256546
ResNet18,0.9400000000000001,0.67280793
ResNet18,0.9500000000000001,0.67132705
ResNet18,0.96,0.66979486
ResNet18,0.97,0.668136
ResNet18,0.98,0.66641617
ResNet18,0.99,0.6649029
ResNet18,1.0,0.6632906


==> images/std_mean_influence/data/mean_influence_ResNet50.csv <==
model_name,mean,post_relu_activation_density_ratio
ResNet50,0.0,0.5997665
ResNet50,0.01,0.5892501
ResNet50,0.02,0.58604515
ResNet50,0.03,0.5850796
ResNet50,0.04,0.5841704
ResNet50,0.05,0.58386785
ResNet50,0.06,0.58282995
ResNet50,0.07,0.58244807
ResNet50,0.08,0.5822677
ResNet50,0.09,0.581967
ResNet50,0.1,0.5806673
ResNet50,0.11,0.58050025
ResNet50,0.12,0.580516
ResNet50,0.13,0.5799392
ResNet50,0.14,0.5798357
ResNet50,0.15,0.5789436
ResNet50,0.16,0.57826024
ResNet50,0.17,0.5783458
ResNet50,0.18,0.57855594
ResNet50,0.19,0.57868046
ResNet50,0.2,0.57883376
ResNet50,0.21,0.57900333
ResNet50,0.22,0.57896847
ResNet50,0.23,0.5784211
ResNet50,0.24,0.5780984
ResNet50,0.25,0.5781877
ResNet50,0.26,0.57845175
ResNet50,0.27,0.5786518
ResNet50,0.28,0.5790369
ResNet50,0.29,0.5792565
ResNet50,0.3,0.5794569
ResNet50,0.31,0.57916754
ResNet50,0.32,0.5791798
ResNet50,0.33,0.57919794
ResNet50,0.34,0.579352
ResNet50,0.35000000000000003,0.57949466
ResNet50,0.36,0.57955056
ResNet50,0.37,0.5796487
ResNet50,0.38,0.57986283
ResNet50,0.39,0.5800568
ResNet50,0.4,0.5801636
ResNet50,0.41000000000000003,0.5802923
ResNet50,0.42,0.58050466
ResNet50,0.43,0.5806028
ResNet50,0.44,0.58113927
ResNet50,0.45,0.58076406
ResNet50,0.46,0.5806695
ResNet50,0.47000000000000003,0.5803956
ResNet50,0.48,0.58014446
ResNet50,0.49,0.57981277
ResNet50,0.5,0.5791502
ResNet50,0.51,0.57875556
ResNet50,0.52,0.57843596
ResNet50,0.53,0.5781079
ResNet50,0.54,0.5779078
ResNet50,0.55,0.57759523
ResNet50,0.56,0.5772585
ResNet50,0.5700000000000001,0.5769932
ResNet50,0.58,0.5766545
ResNet50,0.59,0.5763565
ResNet50,0.6,0.57603985
ResNet50,0.61,0.5757702
ResNet50,0.62,0.5755194
ResNet50,0.63,0.57521594
ResNet50,0.64,0.5749538
ResNet50,0.65,0.5747318
ResNet50,0.66,0.5744168
ResNet50,0.67,0.5742778
ResNet50,0.68,0.5740457
ResNet50,0.6900000000000001,0.57377315
ResNet50,0.7000000000000001,0.57355213
ResNet50,0.71,0.5732831
ResNet50,0.72,0.572983
ResNet50,0.73,0.5729627
ResNet50,0.74,0.5732141
ResNet50,0.75,0.5733976
ResNet50,0.76,0.57317835
ResNet50,0.77,0.57293385
ResNet50,0.78,0.5726282
ResNet50,0.79,0.5721966
ResNet50,0.8,0.5716539
ResNet50,0.81,0.5709889
ResNet50,0.8200000000000001,0.5702461
ResNet50,0.8300000000000001,0.5697113
ResNet50,0.84,0.5694315
ResNet50,0.85,0.5697762
ResNet50,0.86,0.57039964
ResNet50,0.87,0.5701872
ResNet50,0.88,0.5702622
ResNet50,0.89,0.5714298
ResNet50,0.9,0.57142615
ResNet50,0.91,0.5714297
ResNet50,0.92,0.57137275
ResNet50,0.93,0.57146275
ResNet50,0.9400000000000001,0.5715254
ResNet50,0.9500000000000001,0.5715963
ResNet50,0.96,0.5713804
ResNet50,0.97,0.57108545
ResNet50,0.98,0.57070756
ResNet50,0.99,0.57102686
ResNet50,1.0,0.57502884


==> images/std_mean_influence/data/mean_influence_max_DenseNet121.csv <==
index,model_name,mean,post_relu_activation_density_ratio
333,DenseNet121,0.3,0.57816565


==> images/std_mean_influence/data/mean_influence_max_DenseNet161.csv <==
index,model_name,mean,post_relu_activation_density_ratio
438,DenseNet161,0.34,0.46233806


==> images/std_mean_influence/data/mean_influence_max_DenseNet201.csv <==
index,model_name,mean,post_relu_activation_density_ratio
535,DenseNet201,0.3,0.5304283


==> images/std_mean_influence/data/mean_influence_max_MobileNetV2.csv <==
index,model_name,mean,post_relu_activation_density_ratio
606,MobileNetV2,0.0,0.683852


==> images/std_mean_influence/data/mean_influence_max_ResNet101.csv <==
index,model_name,mean,post_relu_activation_density_ratio
202,ResNet101,0.0,0.5801444


==> images/std_mean_influence/data/mean_influence_max_ResNet18.csv <==
index,model_name,mean,post_relu_activation_density_ratio
6,ResNet18,0.06,0.7104487


==> images/std_mean_influence/data/mean_influence_max_ResNet50.csv <==
index,model_name,mean,post_relu_activation_density_ratio
101,ResNet50,0.0,0.5997665


==> images/std_mean_influence/data/std_influence_DenseNet121.csv <==
model_name,std,post_relu_activation_density_ratio
DenseNet121,0.0,0.55641633
DenseNet121,0.05,0.5464924
DenseNet121,0.1,0.53195566
DenseNet121,0.15000000000000002,0.52116156
DenseNet121,0.2,0.5120937
DenseNet121,0.25,0.5048532
DenseNet121,0.30000000000000004,0.49944034
DenseNet121,0.35000000000000003,0.4951596
DenseNet121,0.4,0.49204436
DenseNet121,0.45,0.48954514
DenseNet121,0.5,0.48753345


==> images/std_mean_influence/data/std_influence_DenseNet161.csv <==
model_name,std,post_relu_activation_density_ratio
DenseNet161,0.0,0.4560541
DenseNet161,0.05,0.43352848
DenseNet161,0.1,0.41983166
DenseNet161,0.15000000000000002,0.4116625
DenseNet161,0.2,0.40506905
DenseNet161,0.25,0.40004352
DenseNet161,0.30000000000000004,0.39616287
DenseNet161,0.35000000000000003,0.39319843
DenseNet161,0.4,0.3910389
DenseNet161,0.45,0.38918588
DenseNet161,0.5,0.38780534


==> images/std_mean_influence/data/std_influence_DenseNet201.csv <==
model_name,std,post_relu_activation_density_ratio
DenseNet201,0.0,0.5252573
DenseNet201,0.05,0.5130174
DenseNet201,0.1,0.50639284
DenseNet201,0.15000000000000002,0.50003725
DenseNet201,0.2,0.49442506
DenseNet201,0.25,0.49018338
DenseNet201,0.30000000000000004,0.48696107
DenseNet201,0.35000000000000003,0.48412433
DenseNet201,0.4,0.4819671
DenseNet201,0.45,0.48031127
DenseNet201,0.5,0.4789647


==> images/std_mean_influence/data/std_influence_MobileNetV2.csv <==
model_name,std,post_relu_activation_density_ratio
MobileNetV2,0.0,0.6690913
MobileNetV2,0.05,0.61528885
MobileNetV2,0.1,0.59512365
MobileNetV2,0.15000000000000002,0.5826923
MobileNetV2,0.2,0.5741456
MobileNetV2,0.25,0.5687965
MobileNetV2,0.30000000000000004,0.56542706
MobileNetV2,0.35000000000000003,0.56314015
MobileNetV2,0.4,0.56166077
MobileNetV2,0.45,0.5605344
MobileNetV2,0.5,0.55968297


==> images/std_mean_influence/data/std_influence_ResNet101.csv <==
model_name,std,post_relu_activation_density_ratio
ResNet101,0.0,0.5698505
ResNet101,0.05,0.5232629
ResNet101,0.1,0.50449216
ResNet101,0.15000000000000002,0.49282035
ResNet101,0.2,0.48481205
ResNet101,0.25,0.47920597
ResNet101,0.30000000000000004,0.47487026
ResNet101,0.35000000000000003,0.47177124
ResNet101,0.4,0.46935165
ResNet101,0.45,0.46758634
ResNet101,0.5,0.46600193


==> images/std_mean_influence/data/std_influence_ResNet18.csv <==
model_name,std,post_relu_activation_density_ratio
ResNet18,0.0,0.6564909
ResNet18,0.05,0.6123101
ResNet18,0.1,0.57333827
ResNet18,0.15000000000000002,0.54538167
ResNet18,0.2,0.5241009
ResNet18,0.25,0.5092637
ResNet18,0.30000000000000004,0.49894235
ResNet18,0.35000000000000003,0.49160886
ResNet18,0.4,0.48636186
ResNet18,0.45,0.4824217
ResNet18,0.5,0.4792572


==> images/std_mean_influence/data/std_influence_ResNet50.csv <==
model_name,std,post_relu_activation_density_ratio
ResNet50,0.0,0.59159464
ResNet50,0.05,0.5166168
ResNet50,0.1,0.48792157
ResNet50,0.15000000000000002,0.46890676
ResNet50,0.2,0.4563133
ResNet50,0.25,0.448058
ResNet50,0.30000000000000004,0.44237584
ResNet50,0.35000000000000003,0.43848473
ResNet50,0.4,0.43570176
ResNet50,0.45,0.433565
ResNet50,0.5,0.43201646


==> images/std_mean_influence/data/std_influence_max_DenseNet121.csv <==
index,model_name,std,post_relu_activation_density_ratio
33,DenseNet121,0.0,0.55641633


==> images/std_mean_influence/data/std_influence_max_DenseNet161.csv <==
index,model_name,std,post_relu_activation_density_ratio
44,DenseNet161,0.0,0.4560541


==> images/std_mean_influence/data/std_influence_max_DenseNet201.csv <==
index,model_name,std,post_relu_activation_density_ratio
55,DenseNet201,0.0,0.5252573


==> images/std_mean_influence/data/std_influence_max_MobileNetV2.csv <==
index,model_name,std,post_relu_activation_density_ratio
66,MobileNetV2,0.0,0.6690913


==> images/std_mean_influence/data/std_influence_max_ResNet101.csv <==
index,model_name,std,post_relu_activation_density_ratio
22,ResNet101,0.0,0.5698505


==> images/std_mean_influence/data/std_influence_max_ResNet18.csv <==
index,model_name,std,post_relu_activation_density_ratio
0,ResNet18,0.0,0.6564909


==> images/std_mean_influence/data/std_influence_max_ResNet50.csv <==
index,model_name,std,post_relu_activation_density_ratio
11,ResNet50,0.0,0.59159464

